Containing the spread of a contagion on a tree

Contact tracing can be thought of as a race between two processes: an infection process and a tracing process. In this paper, we study a simple model of infection spreading on a tree, and a tracer who stabilizes one node at a time. We focus on the question, how should the tracer choose nodes to stabilize so as to prevent the infection from spreading further? We study simple policies, which prioritize nodes based on time, infectiousness, or probability of generating new contacts.

==> result_files.txt <==
Stats on probabilities of containment and number of trials run

Python 3.8.5 (default, Sep  4 2020, 02:22:02) 
[Clang 10.0.0 ] :: Anaconda, Inc. on darwin
Type "help", "copyright", "credits" or "license" for more information.
>>> import numpy as np
>>> t_ascend = np.load("t_ascend_data.npy", allow_pickle=True)
>>> t_descend = np.load("t_descend_data.npy", allow_pickle=True)
>>> arr = np.array([[1,2,3],[4,5,6]])
>>> arr
array([[1, 2, 3],
       [4, 5, 6]])
>>> arr = np.flip(arr, axis=0)
>>> arr
array([[4, 5, 6],
       [1, 2, 3]])
>>> t_ascend = np.flip(t_ascend, axis=0)
>>> t_descend = np.flip(t_descend, axis=0)
>>> t_ascend[1, 40]
1.0
>>> t_descend[1, 40]
1.0
>>> t_ascend
array([[1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       [1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       [1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       ...,
       [1.        , 1.        , 1.        , ..., 0.04136747, 0.03062027,
        0.02035467],
       [1.        , 1.        , 1.        , ..., 0.03078893, 0.02033827,
        0.01009387],
       [1.        , 1.        , 1.        , ..., 0.02038187, 0.0100902 ,
        0.        ]])
>>> t_ascend[1, 50]
1.0
>>> t_descend[1, 50]
1.0
>>> t_ascend[100, 40]
0.9187411999999999
>>> t_descend[100, 40]
0.9187519999999999
>>> np.min(t_ascend[100, 40], t_descend[100,40])
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
  File "<__array_function__ internals>", line 5, in amin
  File "/Users/michelameister/opt/anaconda3/lib/python3.8/site-packages/numpy/core/fromnumeric.py", line 2830, in amin
    return _wrapreduction(a, np.minimum, 'min', axis, None, out,
  File "/Users/michelameister/opt/anaconda3/lib/python3.8/site-packages/numpy/core/fromnumeric.py", line 85, in _wrapreduction
    return reduction(axis=axis, out=out, **passkwargs)
  File "/Users/michelameister/opt/anaconda3/lib/python3.8/site-packages/numpy/core/_methods.py", line 43, in _amin
    return umr_minimum(a, axis, None, out, keepdims, initial, where)
TypeError: 'numpy.float64' object cannot be interpreted as an integer
>>> np.amin([t_ascend[100, 40], t_descend[100,40]])
0.9187411999999999
>>> t_ascend[100, 40]
0.9187411999999999
>>> t_ascend[40,100]
0.8745465333333333
>>> t_descend[40,100]
0.9023246666666666
>>> t_ascend[78,100]
0.27543919999999994
>>> t_descend[78,100]
0.3998290666666667
>>> t_ascend[80,80]
0.5090593333333333
>>> t_descend[80,80]
0.5692453333333332
>>> t_ascend[99,99]
0.020338266666666716
>>> t_descend[99,99]
0.029936800000000097
>>> t_ascend[100,40]
0.9187411999999999
>>> t_descend[100,40]
0.9187519999999999
>>> t_ascend[40,100]
0.8745465333333333
>>> t_descend[40,100
... ]
0.9023246666666666
>>> t_descend[40,100]
0.9023246666666666
>>> t_descend[0:40,0:40]
array([[1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       [1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       [1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       ...,
       [1.        , 1.        , 1.        , ..., 0.99990587, 0.99988773,
        0.9998344 ],
       [1.        , 1.        , 1.        , ..., 0.99988107, 0.9998508 ,
        0.9998044 ],
       [1.        , 1.        , 1.        , ..., 0.99986373, 0.99982027,
        0.99976707]])
>>> np.amin(t_descend[0:40,0:40])
0.9997670666666666
>>> np.amin(t_descend[0:40,:])
0.9101985333333333
>>> np.amin(t_descend[:,0:40])
0.9291167999999999
>>> np.amin(t_ascend[0:40,:])
0.8854708000000002
>>> np.amin(t_ascend[:,0:40])
0.9289757333333334
>>> np.amin(t_ascend[0:41,:])
0.8745465333333333
>>> np.amin([t_ascend[0:41,:], t_ascend[:,0:41]])
/Users/michelameister/opt/anaconda3/lib/python3.8/site-packages/numpy/core/fromnumeric.py:87: VisibleDeprecationWarning: Creating an ndarray from ragged nested sequences (which is a list-or-tuple of lists-or-tuples-or ndarrays with different lengths or shapes) is deprecated. If you meant to do this, you must specify 'dtype=object' when creating the ndarray
  return ufunc.reduce(obj, axis, dtype, out, **passkwargs)
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
  File "<__array_function__ internals>", line 5, in amin
  File "/Users/michelameister/opt/anaconda3/lib/python3.8/site-packages/numpy/core/fromnumeric.py", line 2830, in amin
    return _wrapreduction(a, np.minimum, 'min', axis, None, out,
  File "/Users/michelameister/opt/anaconda3/lib/python3.8/site-packages/numpy/core/fromnumeric.py", line 87, in _wrapreduction
    return ufunc.reduce(obj, axis, dtype, out, **passkwargs)
ValueError: operands could not be broadcast together with shapes (41,101) (101,41) 
>>> np.amin(t_ascend[70:80,:])
0.2606857333333333
>>> np.amin(t_descend[70:80,:])
0.38321266666666665
>>> np.amin(t_ascend[60:70,:])
0.42013360000000005
>>> np.amin(t_descend[60:70,:])
0.5434876
>>> np.amin(t_ascend[,60:70])
  File "<stdin>", line 1
    np.amin(t_ascend[,60:70])
                     ^
SyntaxError: invalid syntax
>>> np.amin(t_ascend[:,60:70])
0.42977106666666665
>>> np.amin(t_descend[:,60:70])
0.4296070666666667
>>> t_ascend
array([[1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       [1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       [1.        , 1.        , 1.        , ..., 1.        , 1.        ,
        1.        ],
       ...,
       [1.        , 1.        , 1.        , ..., 0.04136747, 0.03062027,
        0.02035467],
       [1.        , 1.        , 1.        , ..., 0.03078893, 0.02033827,
        0.01009387],
       [1.        , 1.        , 1.        , ..., 0.02038187, 0.0100902 ,
        0.        ]])
>>> arr = np.array([[1,2,3],[4,5,6]])
>>> arr
array([[1, 2, 3],
       [4, 5, 6]])
>>> arr[:2,:2]
array([[1, 2],
       [4, 5]])
>>> t_asc1 = np.amin(t_ascend[:41,:])
>>> t_asc2 = np.amin(t_ascend[:,:41])
>>> t_asc1
0.8745465333333333
>>> t_asc2
0.9187411999999999
>>> t_desc1 = np.amin(t_descend[:41,:])
>>> t_desc2 = np.amin(t_descend[:,:41])
>>> t_desc1
0.9023246666666666
>>> t_desc2
0.9187519999999999
>>> arr[1:,1:]
array([[5, 6]])
>>> arr[1:2,:]
array([[4, 5, 6]])
>>> t_asc_hi = np.amax(t_ascend[90:,90:])
>>> t_desc_hi = np.amax(t_ascend[90:,90:])
>>> t_asc_hi
0.23065479999999994
>>> t_desc_hi
0.23065479999999994
>>> t_desc_hi = np.amax(t_descend[90:,90:])
>>> t_desc_hi
0.2926953333333333
>>> par_trials = np.load("par_trials_data.npy", allow_pickle=True)
>>> par_trials
array([[   0.,    0.,    0., ...,    0.,    0.,    0.],
       [   0.,    0.,    0., ...,    0.,    0.,    0.],
       [   0.,    0.,    0., ...,    0.,    0.,    0.],
       ...,
       [   0.,    0.,    0., ..., 1393., 1327., 1267.],
       [   0.,    0.,    0., ..., 5453., 5146., 4894.],
       [   0.,    0.,    0., ...,    0.,    0.,    0.]])
>>> np.sum(np.sum(par_trials))
1918673265.0
>>> 50 * np.sum(np.sum(par_trials))
95933663250.0
>>> total_trials = 50 * par_trials
>>> np.sum(np.sum(total_trials))
95933663250.0
>>> non_zero = total_trials > 0
>>> np.sum(np.sum(non_zero))
4031
>>> np.median(total_trials)
0.0
>>> np.median(total_trials[non_zero])
153250.0
>>> np.amin(total_trials[non_zero])
1500.0
>>> np.amax(total_trials[non_zero])
193503050.0
>>> np.sum(np.sum(total_trials))
95933663250.0
>>> np.where(total_trials==1500.0)
(array([70, 71, 72, 73, 74, 75, 76]), array([100, 100, 100, 100, 100, 100, 100]))
>>> 


------------------------------------------------------------------------
------------------------------------------------------------------------
Stats on the t-ascend, t-descend curves diagram

>>> import numpy as np
>>> diagram = np.load("diagram_0.5.npy", allow_pickle=True)
>>> diagram
array([[0., 0., 0., ..., 0., 0., 0.],
       [0., 0., 0., ..., 3., 3., 3.],
       [0., 0., 0., ..., 3., 3., 3.],
       ...,
       [0., 0., 0., ..., 0., 0., 0.],
       [0., 0., 0., ..., 0., 0., 0.],
       [0., 0., 0., ..., 0., 0., 0.]])
>>> np.sum(np.where(diagram==1))
36331
>>> np.sum(np.where(diagram==2))
70734
>>> diagram
array([[0., 0., 0., ..., 0., 0., 0.],
       [0., 0., 0., ..., 3., 3., 3.],
       [0., 0., 0., ..., 3., 3., 3.],
       ...,
       [0., 0., 0., ..., 0., 0., 0.],
       [0., 0., 0., ..., 0., 0., 0.],
       [0., 0., 0., ..., 0., 0., 0.]])
>>> np.shape(diagram)
(101, 101)
>>> t_asc = diagram == 2
>>> t_desc = diagram == 3
>>> np.sum(np.sum(t_asc))
534
>>> np.sum(np.sum(t_desc))
3129
>>> no_run = diagram == 1
>>> no_run = diagram == 0
>>> below_thresh = diagram == 1
>>> np.sum(np.sum(no_run)) + np.sum(np.sum(below_thresh))
6538
>>> np.sum(np.sum(no_run)) + np.sum(np.sum(below_thresh))

---------------------------------------------------------------------------
---------------------------------------------------------------------------
p=.19, q=1 confidence bound:

>>> import numpy as np
>>> import helpers
>>> t_ascend = 0.9959149446666666
>>> t_descend = 0.9954526293333333
>>> [confidence, delta] = helpers.get_confidence_from_list([t_ascend, t_descend])
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
TypeError: get_confidence_from_list() missing 1 required positional argument: 'num_trials'
>>> num_trials = 1500000000
>>> [confidence, delta] = helpers.get_confidence_from_list([t_ascend, t_descend], num_trials)
>>> confidence
0.9999999999712577
>>> delta
0.0002265345133333152
>>> 1 - confidence
2.8742341839915753e-11
>>> 
-------------------------------------------------------------------------
-------------------------------------------------------------------------
Section 5 results

Documents/research/contact-tracing/new_code/results/2022-02-03/q_analysis


>>> import numpy as np
>>> diff = np.load("diff_data.npy", allow_pickle=True)
>>> diff
array([[ 0.00000000e+00,  0.00000000e+00,  0.00000000e+00, ...,
         1.43933333e-04,  5.60000000e-06,  0.00000000e+00],
       [ 0.00000000e+00,  0.00000000e+00,  0.00000000e+00, ...,
         1.17333333e-05,  9.40780000e-03,  3.51400000e-04],
       [ 0.00000000e+00,  0.00000000e+00,  0.00000000e+00, ...,
         2.93466667e-04,  2.52733333e-04, -1.65200000e-04],
       ...,
       [ 0.00000000e+00,  0.00000000e+00,  0.00000000e+00, ...,
         0.00000000e+00,  0.00000000e+00,  0.00000000e+00],
       [ 0.00000000e+00,  0.00000000e+00,  0.00000000e+00, ...,
         0.00000000e+00,  0.00000000e+00,  0.00000000e+00],
       [ 0.00000000e+00,  0.00000000e+00,  0.00000000e+00, ...,
         0.00000000e+00,  0.00000000e+00,  0.00000000e+00]])
>>> np.amax(diff)
0.07138073333333322
>>> np.amin(diff)
-0.0022804000000000713
>>> np.sum(np.sum(np.abs(diff) > .005))
80
>>> np.median(diff)
0.0
>>> np.mean(diff)
9.11386988203786e-05
>>> np.sum(np.sum(np.abs(diff) > .005))
--------------------------------------------------------------------------
--------------------------------------------------------------------------
More Section 4 results:

>>> import numpy as np
>>> t_ascend = np.load("t_ascend_data.npy", allow_pickle=True)
>>> t_descend = np.load("t_descend_data.npy", allow_pickle=True)
>>> t_ascend = np.flip(t_ascend, axis=0)
>>> t_descend = np.flip(t_descend, axis=0)
>>> t_ascend[90,90]
0.23065479999999994
>>> t_descend[90,90]
0.2926953333333333
>>> t_ascend[95,95]
0.10771986666666689
>>> t_descend[95,95]
0.1479285333333334
---------------------------------------------------------------------------
---------------------------------------------------------------------------
Section 5 results:
Type "help", "copyright", "credits" or "license" for more information.
>>> import numpy as np
>>> t_max = np.load("t_max.npy", allow_pickle=True)
>>> q_max = np.load("q_max.npy", alloq_pickle=True)
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
TypeError: load() got an unexpected keyword argument 'alloq_pickle'
>>> q_max = np.load("q_max.npy", allow_pickle=True)
>>> t_max.shape
(100, 100)
>>> q_max.shape
(100, 100)
>>> np.sum(t_max <= 0)
1
>>> np.sum(q_max <= 0)
1
>>> np.where(t_max == 0)
(array([0]), array([99]))
>>> t_temp = t_max
>>> mask = t_max > 0
>>> t_temp[0,99] = -9999
>>> diff = np.load("diff.npy", allow_pickle=True)
Traceback (most recent call last):
  File "<stdin>", line 1, in <module>
  File "/Users/michelameister/opt/anaconda3/lib/python3.8/site-packages/numpy/lib/npyio.py", line 416, in load
    fid = stack.enter_context(open(os_fspath(file), "rb"))
FileNotFoundError: [Errno 2] No such file or directory: 'diff.npy'
>>> diff = t_max - q_max
>>> rel_diff = np.divide(t_max - q_max, t_temp)
>>> np.mean(rel_diff[mask])
0.00023497495175853024
>>> rel_diff_vals = rel_diff[mask]
>>> np.mean(rel_diff_vals)
0.00023497495175853024
>>> np.amin(rel_diff_vals)
-0.007117045069920686
>>> np.amax(rel_diff_vals)
0.3142553646348323
>>> np.sum(np.abs(rel_diff_vals) > .01)
59
>>> np.sum(np.abs(rel_diff_vals) > .005)
110
>>> np.sum(np.abs(rel_diff_vals) > .1)
2
>>> np.sum(np.abs(rel_diff_vals) > .05)
14
>>> # look at diff
>>> np.amin(diff)
-9999.0
>>> diff_vals = diff[mask]
>>> np.amin(diff_vals)
-0.0022804000000000713
>>> np.amax(diff_vals)
0.07138073333333322
>>> np.mean(diff_vals)
9.297988465513375e-05
>>> np.sum(np.abs(diff_vals) > .005)
80
>>> np.sum(np.abs(diff_vals) > .01)
35
>>> np.sum(np.abs(diff_vals) > .1)
0
>>> np.sum(np.abs(diff_vals) > .05)
1
>>> 


